Revealing missing charges with generalised quantum fluctuation relations

The non-equilibrium dynamics of quantum many-body systems is one of the most fascinating problems in physics. Open questions range from how they relax to equilibrium to how to extract useful work from them. A critical point lies in assessing whether a system has conserved quantities (or 'charges'), as these can drastically influence its dynamics. Here we propose a general protocol to reveal the existence of charges based on a set of exact relations between out-of-equilibrium fluctuations and equilibrium properties of a quantum system. We apply these generalised quantum fluctuation relations to a driven quantum simulator, demonstrating their relevance to obtain unbiased temperature estimates from non-equilibrium measurements. Our findings will help guide research on the interplay of quantum and thermal fluctuations in quantum simulation, in studying the transition from integrability to chaos and in the design of new quantum devices.

==> qfr4gge_data/00-README.txt <==
This data package contain the data supporting the findings in the paper
"Revealing missing charges with generalised quantum fluctuation relations"
Authors: J. Mur-Petit, A. Rela\~no, R. A. Molina, D. Jaksch
Publication: Nature Communications 9, 2006 (2018).
DOI: 10.1038/s41467-018-04407-1
E-print: arXiv:1711.00871


Files contained in this package:
================================

00-README.txt
Contents: This metadata file.

Scripts:
--------

fig2-script.py
Contents: Python script to produce fig. 2 in the paper. Requires the 16 data files QJE* and TCR*.

fig_s1-script.py
Contents: Python script to produce supplementary fig. 1 in the paper. Requires the 4 data files tasaki*.

Data files used to produce fig. 2 in the paper:
-----------------------------------------------

QJE-beta01_betaQ-01-expBetaDeltaF.dat
Contents: plain text data file. Columns are: (1) work, (2) exp(beta*(change in free energy)), for an initial GGE state with parameters beta=0.1, betaM=-0.1.

QJE-beta01_betaQ-01-expBetaW.dat
Contents: plain text data file. Columns are: (1) work, (2) exponentiated average < exp(beta*work)>, for an initial GGE state with parameters beta=0.1, betaM=-0.1.

QJE-beta01_betaQ-01-expCalW.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) exponentiated average <exp(generalised work)>, for an initial GGE state with parameters beta=0.1, betaM=-0.1.

QJE-beta01_betaQ-01-expDeltaCalF.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) exp(change in generalised free energy), for an initial GGE state with parameters beta=0.1, betaM=-0.1.

QJE-beta01_betaQ03-expBetaDeltaF.dat
Contents: plain text data file. Columns are: (1) work, (2) exp(beta*(change in free energy)), for an initial GGE state with parameters beta=0.1, betaM=0.3.

QJE-beta01_betaQ03-expBetaW.dat
Contents: plain text data file. Columns are: (1) work, (2) exponentiated average < exp(beta*work)>, for an initial GGE state with parameters beta=0.1, betaM=0.3.

QJE-beta01_betaQ03-expCalW.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) exponentiated average <exp(generalised work)>, for an initial GGE state with parameters beta=0.1, betaM=0.3.

QJE-beta01_betaQ03-expDeltaCalF.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) exp(change in generalised free energy), for an initial GGE state with parameters beta=0.1, betaM=0.3

TCR-beta01_betaQ-01-gen-pBWexp.dat
Contents: plain text data file. Columns are: (1) minus generalised work, (2) probability distribution function of that work for a backward process, multiplied by exp(-(change in generalised free energy)), starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

TCR-beta01_betaQ-01-gen-pFW.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) probability distribution function of that work for a forward process, starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

TCR-beta01_betaQ-01-std-pBWexp.dat
Contents: plain text data file. Columns are: (1) minus standard work, (2) probability distribution function of that work for a backward process, multiplied by exp(-beta*(change in free energy)), starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

TCR-beta01_betaQ-01-std-pFW.dat
Contents: plain text data file. Columns are: (1) standard work, (2) probability distribution function of that work for a forward process, starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

TCR-beta01_betaQ03-gen-pBWexp.dat
Contents: plain text data file. Columns are: (1) minus generalised work, (2) probability distribution function of that work for a backward process, multiplied by exp(-(change in generalised free energy)), starting from an initial GGE state with parameters beta=0.1, betaM=0.3.

TCR-beta01_betaQ03-gen-pFW.dat
Contents: plain text data file. Columns are: (1) generalised work, (2) probability distribution function of that work for a forward process, starting from an initial GGE state with parameters beta=0.1, betaM=0.3.

TCR-beta01_betaQ03-std-pBWexp.dat
Contents: plain text data file. Columns are: (1) minus standard work, (2) probability distribution function of that work for a backward process, multiplied by exp(-beta*(change in free energy)), starting from an initial GGE state with parameters beta=0.1, betaM=0.3.

TCR-beta01_betaQ03-std-pFW.dat
Contents: plain text data file. Columns are: (1) standard work, (2) probability distribution function of that work for a forward process, starting from an initial GGE state with parameters beta=0.1, betaM=0.3.

Data files used to produce supplementary fig. 1 in the paper:
-------------------------------------------------------------

tasaki.01.03.n7dick_t1024_10-3_sl3.dat
Contents: plain text data file. Columns are:
(1) generalised work
(2) probability distribution function of that work for a forward process
(3) minus generalised work
(4) probability distribution function of that work for a backward process, multiplied by exp(-(change in generalised free energy))
All for a process with duration tau=1.024 starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

tasaki.01.07.n7dick_t1024_10-3_sl3.dat
Contents: plain text data file. Columns are:
(1) generalised work
(2) probability distribution function of that work for a forward process
(3) minus generalised work
(4) probability distribution function of that work for a backward process, multiplied by exp(-(change in generalised free energy))
All for a process with duration tau=1.024 starting from an initial GGE state with parameters beta=0.1, betaM=0.3.

tasaki_ener.01.03.n7dick_t1024_10-3_sl3.dat
Contents: plain text data file. Columns are:
(1) standard work
(2) probability distribution function of that work for a forward process
(3) minus standard work
(4) probability distribution function of that work for a backward process, multiplied by exp(-beta*(change in free energy))
All for a process with duration tau=1.024 starting from an initial GGE state with parameters beta=0.1, betaM=-0.1.

tasaki_ener.01.07.n7dick_t1024_10-3_sl3.dat
Contents: plain text data file. Columns are:
(1) standard work
(2) probability distribution function of that work for a forward process
(3) minus standard work
(4) probability distribution function of that work for a backward process, multiplied by exp(-beta*(change in free energy))
All for a process with duration tau=1.024 starting from an initial GGE state with parameters beta=0.1, betaM=0.3.



==> qfr4gge_data/QJE-beta01_betaQ-01-expBetaDeltaF.dat <==
0.0019999999 1.4564761
0.0039999998 1.4564761
0.0079999997 1.4564761
0.015999999 1.4564761
0.032 1.4564761
0.063999998 1.4564761
0.128 1.4564761
0.256 1.4564761
0.51200001 1.4564761
1.024 1.4564761
2.048 1.4564761
4.096 1.4564761
8.192 1.4564761
16.384 1.4564761
32.768 1.4564761
65.536004 1.4564761



==> qfr4gge_data/QJE-beta01_betaQ-01-expBetaW.dat <==
0.0019999999 1.6551508
0.0039999998 1.6552895
0.0079999997 1.6558442
0.015999999 1.6580573
0.032 1.6668198
0.063999998 1.7004253
0.128 1.8120886
0.256 2.005492
0.51200001 2.6335593
1.024 3.1055754
2.048 2.4411025
4.096 2.5509085
8.192 2.4610794
16.384 2.3939532
32.768 2.7635697
65.536004 2.2737102



==> qfr4gge_data/QJE-beta01_betaQ-01-expCalW.dat <==
0.0019999999 1.6551045
0.0039999998 1.6551045
0.0079999997 1.6551045
0.015999999 1.6551045
0.032 1.6551045
0.063999998 1.6551045
0.128 1.6551045
0.256 1.6551045
0.51200001 1.6551045
1.024 1.6551045
2.048 1.6551045
4.096 1.6551045
8.192 1.6551045
16.384 1.6551045
32.768 1.6551045
65.536004 1.6551045



==> qfr4gge_data/QJE-beta01_betaQ-01-expDeltaCalF.dat <==
0.0019999999 1.6551045
0.0039999998 1.6551045
0.0079999997 1.6551045
0.015999999 1.6551045
0.032 1.6551045
0.063999998 1.6551045
0.128 1.6551045
0.256 1.6551045
0.51200001 1.6551045
1.024 1.6551045
2.048 1.6551045
4.096 1.6551045
8.192 1.6551045
16.384 1.6551045
32.768 1.6551045
65.536004 1.6551045



==> qfr4gge_data/QJE-beta01_betaQ03-expBetaDeltaF.dat <==
0.002 1.3877483
0.004 1.3877483
0.0079999997 1.3877483
0.016 1.3877483
0.032 1.3877483
0.063999998 1.3877483
0.128 1.3877483
0.256 1.3877483
0.512 1.3877483
1.024 1.3877483
2.048 1.3877483
4.096 1.3877483
8.192 1.3877483
16.384 1.3877483
32.768 1.3877483
65.535998 1.3877483



==> qfr4gge_data/QJE-beta01_betaQ03-expBetaW.dat <==
0.002 1.1788695
0.004 1.1787825
0.0079999997 1.1784349
0.016 1.177051
0.032 1.1716185
0.063999998 1.151439
0.128 1.0905567
0.256 1.0027568
0.512 0.92971635
1.024 0.70849501
2.048 0.82396535
4.096 0.94813002
8.192 0.84454545
16.384 0.89259872
32.768 0.69072439
65.535998 0.94648899



==> qfr4gge_data/QJE-beta01_betaQ03-expCalW.dat <==
0.002 1.1788985
0.004 1.1788985
0.0079999997 1.1788985
0.016 1.1788985
0.032 1.1788985
0.063999998 1.1788985
0.128 1.1788985
0.256 1.1788985
0.512 1.1788985
1.024 1.1788985
2.048 1.1788985
4.096 1.1788985
8.192 1.1788985
16.384 1.1788985
32.768 1.1788985
65.535998 1.1788985



==> qfr4gge_data/QJE-beta01_betaQ03-expDeltaCalF.dat <==
0.002 1.1788985
0.004 1.1788985
0.0079999997 1.1788985
0.016 1.1788985
0.032 1.1788985
0.063999998 1.1788985
0.128 1.1788985
0.256 1.1788985
0.512 1.1788985
1.024 1.1788985
2.048 1.1788985
4.096 1.1788985
8.192 1.1788985
16.384 1.1788985
32.768 1.1788985
65.535998 1.1788985



==> qfr4gge_data/TCR-beta01_betaQ-01-gen-pBWexp.dat <==
204.02 7.3172197e-13
199.9396 3.1552868e-09
195.8592 2.3227383e-08
191.7788 5.4432644e-07
187.6984 4.8933591e-07
183.618 5.462995e-07
179.5376 1.2484604e-06
175.4572 2.3016291e-06
171.3768 1.8141303e-06
167.2964 1.7811429e-06
163.216 3.4185054e-06
159.1356 3.3734733e-06
155.0552 4.9710306e-06
150.9748 7.2154898e-06
146.8944 5.584421e-06
142.814 1.3740967e-05
138.7336 1.3126212e-05
134.6532 2.0598848e-05
130.5728 2.0121566e-05
126.4924 2.1399743e-05
122.412 1.6707626e-05
118.3316 2.6410072e-05
114.2512 7.197283e-05
110.1708 2.786789e-05
106.0904 0.0001429748
102.01 6.2375141e-05
97.9296 0.00016830529
93.8492 0.00014959372
89.7688 0.00011809321
85.6884 0.00035630927
81.608 0.0003040392
77.5276 0.0005039681
73.4472 0.00040695326
69.3668 0.00068034744
65.2864 0.00055762285
61.206 0.0012180426
57.1256 0.0012064639
53.0452 0.0022529526
48.9648 0.0028983026
44.8844 0.0018184399
40.804 0.0036145683
36.7236 0.0044770306
32.6432 0.0044974544
28.5628 0.0062317878
24.4824 0.0081631552
20.402 0.022239219
16.3216 0.011393803
12.2412 0.017207166
8.1608 0.032575196
4.0804 0.03596451
-1.3322676e-15 0.059128137
-4.0804 0.0047231017
-8.1608 0.012806821
-12.2412 0.0016586141
-16.3216 0.00044385252
-20.402 0.0040935708
-24.4824 0.00075940391
-28.5628 0.00090116177
-32.6432 0.00015961739
-36.7236 0.0005790399
-40.804 0.00015614167
-44.8844 0.00020775227
-48.9648 9.7397724e-05
-53.0452 5.1939027e-05
-57.1256 3.5897578e-05
-61.206 3.0104268e-05
-65.2864 2.0906056e-05
-69.3668 1.12228e-05
-73.4472 2.8968151e-06
-77.5276 4.0715389e-06
-81.608 2.1926115e-06
-85.6884 1.200337e-06
-89.7688 6.0109807e-07
-93.8492 3.6976533e-07
-97.9296 1.4626911e-07
-102.01 1.2808545e-07
-106.0904 1.0171838e-07
-110.1708 6.1557396e-08
-114.2512 2.3148361e-08
-118.3316 1.1808326e-08
-122.412 9.6496201e-09
-126.4924 6.0456069e-09
-130.5728 2.5772138e-09
-134.6532 9.7161711e-10
-138.7336 1.1318575e-09
-142.814 4.2719917e-10
-146.8944 3.2734075e-10
-150.9748 1.44462e-10
-155.0552 6.4822975e-11
-159.1356 3.9521072e-11
-163.216 3.0189153e-11
-167.2964 1.1408052e-11
-171.3768 4.9798605e-12
-175.4572 3.9132806e-12
-179.5376 1.2886048e-12
-183.618 7.9242136e-14
-187.6984 1.0151318e-13
-191.7788 1.0465878e-14
-195.8592 1.5244168e-16
-199.9396 1.0925674e-17
-204.02 2.7399907e-20



==> qfr4gge_data/TCR-beta01_betaQ-01-gen-pFW.dat <==
-204.02 7.3444507e-14
-199.9396 6.7573233e-14
-195.8592 1.3824629e-13
-191.7788 3.3104952e-13
-187.6984 4.3464388e-13
-183.618 7.6620365e-13
-179.5376 2.1899963e-12
-175.4572 4.0428682e-12
-171.3768 5.0410301e-12
-167.2964 1.1395209e-11
-163.216 3.0154983e-11
-159.1356 3.9476336e-11
-155.0552 6.4749597e-11
-150.9748 1.4429848e-10
-146.8944 3.2697021e-10
-142.814 4.2671559e-10
-138.7336 1.1305763e-09
-134.6532 9.7051726e-10
-130.5728 2.5742964e-09
-126.4924 6.0387634e-09
-122.412 9.638697e-09
-118.3316 1.1794959e-08
-114.2512 2.3122158e-08
-110.1708 6.1487715e-08
-106.0904 1.0160324e-07
-102.01 1.2794046e-07
-97.9296 1.4610354e-07
-93.8492 3.6934676e-07
-89.7688 6.0041764e-07
-85.6884 1.1989783e-06
-81.608 2.1901295e-06
-77.5276 4.06693e-06
-73.4472 2.893536e-06
-69.3668 1.1210096e-05
-65.2864 2.0882391e-05
-61.206 3.0070191e-05
-57.1256 3.5856943e-05
-53.0452 5.1880233e-05
-48.9648 9.7287472e-05
-44.8844 0.0002075171
-40.804 0.00015596492
-36.7236 0.00057838444
-32.6432 0.00015943671
-28.5628 0.00090014168
-24.4824 0.00075854428
-20.402 0.004088937
-16.3216 0.00044335009
-12.2412 0.0016567366
-8.1608 0.012792324
-4.0804 0.0047177552
1.3322676e-15 0.059061205
4.0804 0.035923799
8.1608 0.032538322
12.2412 0.017187688
16.3216 0.011380906
20.402 0.022214045
24.4824 0.0081539148
28.5628 0.0062247335
32.6432 0.0044923634
36.7236 0.0044719627
40.804 0.0036104767
44.8844 0.0018163815
48.9648 0.0028950218
53.0452 0.0022504023
57.1256 0.0012050982
61.206 0.0012166638
65.2864 0.00055699164
69.3668 0.0006795773
73.4472 0.0004064926
77.5276 0.00050339762
81.608 0.00030369504
85.6884 0.00035590594
89.7688 0.00011795954
93.8492 0.00014942438
97.9296 0.00016811478
102.01 6.2304534e-05
106.0904 0.00014281296
110.1708 2.7836345e-05
114.2512 7.1891358e-05
118.3316 2.6380176e-05
122.412 1.6688713e-05
126.4924 2.1375519e-05
130.5728 2.0098789e-05
134.6532 2.0575531e-05
138.7336 1.3111354e-05
142.814 1.3725413e-05
146.8944 5.5780998e-06
150.9748 7.2073224e-06
155.0552 4.9654213e-06
159.1356 3.3697371e-06
163.216 3.414752e-06
167.2964 1.7796178e-06
171.3768 1.8246581e-06
175.4572 2.2990826e-06
179.5376 1.40521e-06
183.618 6.2829937e-07
187.6984 6.4888993e-07
191.7788 7.3467005e-07
195.8592 2.194157e-07
199.9396 3.7595603e-07
204.02 1.2625598e-07



==> qfr4gge_data/TCR-beta01_betaQ-01-std-pBWexp.dat <==
200 4.4777281e-06
196 1.1630933e-05
192 7.8995324e-06
188 3.7334049e-06
184 1.808409e-05
180 1.9194477e-05
176 6.381904e-06
172 3.1201307e-05
168 3.0983973e-05
164 8.5108069e-06
160 5.3066625e-05
156 7.6080529e-05
152 1.2111895e-05
148 9.0986199e-05
144 0.00011358127
140 0.00011819306
136 0.00012379588
132 0.00012854663
128 0.00029992614
124 0.00017642555
120 0.00019327067
116 0.00077089047
112 0.00015669781
108 0.00057608662
104 0.0013006523
100 0.00019569676
96 0.0019019742
92 0.0008926128
88 0.00058025739
84 0.0031622393
80 0.00074678994
76 0.0034291266
72 0.0025413168
68 0.0029878141
64 0.0069607598
60 0.0031184145
56 0.012916536
52 0.0089307433
48 0.015176835
44 0.012438758
40 0.016445842
36 0.0235058
32 0.023188318
28 0.028421699
24 0.025685847
20 0.033665514
16 0.018054755
12 0.033313491
8 0.00842439
4 0.040798504
-0 0.060296501
-4 0.0051589831
-8 0.00069270504
-12 0.01189817
-16 0.00046204831
-20 0.00026375144
-24 0.0030878122
-28 0.00040282671
-32 0.00024531995
-36 0.0005057305
-40 0.0002334938
-44 8.3248122e-05
-48 0.00011664397
-52 7.4112369e-05
-56 2.1343925e-05
-60 4.3154366e-05
-64 2.1229858e-05
-68 7.0596167e-06
-72 9.6157593e-06
-76 7.2531577e-06
-80 1.4348434e-06
-84 1.9413486e-06
-88 1.6737369e-06
-92 3.4500061e-07
-96 4.2792721e-07
-100 3.0638733e-07
-104 8.0292531e-08
-108 8.3202798e-08
-112 5.9031308e-08
-116 1.9936497e-08
-120 2.2826093e-08
-124 1.1090046e-08
-128 5.3867752e-09
-132 3.3792661e-09
-136 2.7349476e-09
-140 6.5684536e-10
-144 8.873762e-10
-148 4.694177e-10
-152 1.4463029e-10
-156 1.7009161e-10
-160 5.3886341e-11
-164 5.4140529e-11
-168 2.8300798e-11
-172 1.0547526e-11
-176 9.3073452e-12
-180 4.6973415e-12
-184 2.3571437e-12
-188 1.0089726e-12
-192 9.0580739e-13
-196 2.9425445e-13
-200 3.2191783e-13



==> qfr4gge_data/TCR-beta01_betaQ-01-std-pFW.dat <==
-200 3.9944337e-12
-196 2.8644283e-12
-192 7.7204265e-12
-188 8.719886e-12
-184 2.0538111e-11
-180 3.818343e-11
-176 6.9518653e-11
-172 7.8499229e-11
-168 1.876526e-10
-164 3.9402719e-10
-160 3.1740987e-10
-156 1.0511707e-09
-152 9.1865086e-10
-148 2.6809891e-09
-144 5.0252031e-09
-140 3.6251935e-09
-136 1.4046469e-08
-132 1.8113393e-08
-128 2.2958253e-08
-124 5.5310548e-08
-120 9.7280319e-08
-116 7.8327513e-08
-112 2.4728201e-07
-108 3.1969267e-07
-104 2.8815988e-07
-100 1.0967533e-06
-96 1.4428685e-06
-92 9.2365243e-07
-88 4.9959812e-06
-84 5.9027027e-06
-80 3.2120385e-06
-76 1.9068574e-05
-72 2.4515546e-05
-68 1.3746958e-05
-64 5.138695e-05
-60 9.0892328e-05
-56 3.7863814e-05
-52 0.00016002758
-48 0.00021995216
-44 0.00011456735
-40 0.00039824566
-36 0.00084418
-32 0.00026213862
-28 0.00053830977
-24 0.004162768
-20 0.00025443159
-16 0.00046370052
-12 0.014065217
-8 0.00060221545
-4 0.004502782
0 0.059800475
4 0.033419561
8 0.0062723577
12 0.022191495
16 0.010252364
20 0.019159353
24 0.011861065
28 0.012331695
32 0.0094265781
36 0.0082433493
40 0.0054635603
44 0.0043416576
48 0.0042415744
52 0.0031412079
56 0.0046728911
60 0.0008585247
64 0.0022056835
68 0.00071494759
72 0.00086567361
76 0.0008261779
80 0.00015738477
84 0.00086214373
88 0.00016961054
92 0.00020297049
96 0.00045612351
100 6.7898131e-05
104 0.00025886224
108 0.0002015963
112 4.4981989e-05
116 0.00013089997
120 5.8646023e-05
124 4.260107e-05
128 4.1365354e-05
132 3.1154924e-05
136 1.9415516e-05
140 2.5630975e-05
144 2.5054236e-05
148 1.5049437e-05
152 4.0635694e-06
156 1.5045831e-05
160 1.0165619e-05
164 2.2330164e-06
168 5.3355369e-06
172 4.6752008e-06
176 1.6216654e-06
180 4.2484092e-06
184 2.1777598e-06
188 7.8925656e-07
192 1.6139066e-06
196 1.3345398e-06
200 3.7537553e-07



==> qfr4gge_data/TCR-beta01_betaQ03-gen-pBWexp.dat <==
212.30403 5.5991536e-06
208.05795 7.4297168e-07
203.81187 8.3904556e-07
199.56579 3.050389e-06
195.31971 9.5994512e-06
191.07363 5.2118845e-06
186.82755 1.0678242e-06
182.58147 4.1086138e-06
178.33539 2.9756168e-05
174.0893 1.1503382e-05
169.84322 6.750309e-06
165.59714 7.1525116e-06
161.35106 7.0259081e-05
157.10498 2.4754338e-05
152.8589 3.0375862e-05
148.61282 1.6417531e-05
144.36674 0.00015074162
140.12066 8.2437797e-05
135.87458 0.00011334215
131.6285 1.5385546e-05
127.38242 0.00032696964
123.13634 0.00030089
118.89026 0.00014891677
114.64418 6.4575616e-05
110.3981 0.00092188854
106.15202 0.00052135851
101.90593 0.00023634535
97.659854 0.0010467904
93.413773 0.0015545936
89.167693 0.0015225663
84.921612 0.00010504707
80.675531 0.0042388874
76.429451 0.0036507188
72.18337 0.00080663979
67.93729 1.8124308e-05
63.691209 0.0077064536
59.445128 0.007486464
55.199048 0.00040777323
50.952967 0.012176622
46.706887 0.0060939705
42.460806 0.00083535283
38.214725 0.020363576
33.968645 0.0052238443
29.722564 0.00085650346
25.476484 0.027639268
21.230403 0.0033571903
16.984322 0.00029813692
12.738242 0.041284581
8.4921612 0.00032016616
4.2460806 0.00066097875
2.4868996e-14 0.075307274
-4.2460806 0.00086852725
-8.4921612 6.131017e-06
-12.738242 0.00047125638
-16.984322 0.0071842694
-21.230403 2.8607633e-05
-25.476484 6.0733805e-05
-29.722564 0.00016359712
-33.968645 0.00073430253
-38.214725 3.8111354e-05
-42.460806 5.2341813e-05
-46.706887 8.2130503e-06
-50.952967 7.8454693e-05
-55.199048 2.3685182e-05
-59.445128 1.7658067e-05
-63.691209 4.5286694e-06
-67.93729 4.0398801e-07
-72.18337 1.0984126e-05
-76.429451 3.7391524e-06
-80.675531 1.6660333e-06
-84.921612 4.1464541e-08
-89.167693 6.312475e-07
-93.413773 9.9745734e-07
-97.659854 1.5526436e-07
-101.90593 1.1384044e-07
-106.15202 5.4713555e-08
-110.3981 5.0948033e-08
-114.64418 4.3427634e-08
-118.89026 3.1034241e-08
-123.13634 4.5668573e-09
-127.38242 3.5176764e-09
-131.6285 4.4711654e-09
-135.87458 2.5307628e-09
-140.12066 8.0238663e-10
-144.36674 1.9909283e-10
-148.61282 4.9140802e-10
-152.8589 2.4227605e-10
-157.10498 3.1997596e-11
-161.35106 5.8644136e-11
-165.59714 3.2603186e-11
-169.84322 7.4414472e-12
-174.0893 1.6757587e-11
-178.33539 7.446746e-12
-182.58147 1.109953e-12
-186.82755 1.7477102e-12
-191.07363 1.3238041e-12
-195.31971 3.4838816e-13
-199.56579 3.4552436e-13
-203.81187 1.6931186e-13
-208.05795 6.0711234e-14
-212.30403 4.4328284e-14



==> qfr4gge_data/TCR-beta01_betaQ03-gen-pFW.dat <==
-212.30403 8.5800651e-14
-208.05795 6.0629589e-14
-203.81187 1.6908416e-13
-199.56579 3.4505969e-13
-195.31971 3.4791964e-13
-191.07363 1.3220238e-12
-186.82755 1.7453598e-12
-182.58147 1.1084603e-12
-178.33539 7.4367315e-12
-174.0893 1.6735051e-11
-169.84322 7.4314398e-12
-165.59714 3.2559341e-11
-161.35106 5.8565271e-11
-157.10498 3.1954566e-11
-152.8589 2.4195023e-10
-148.61282 4.9074716e-10
-144.36674 1.9882509e-10
-140.12066 8.0130757e-10
-135.87458 2.5273594e-09
-131.6285 4.4651525e-09
-127.38242 3.5129458e-09
-123.13634 4.5607158e-09
-118.89026 3.0992505e-08
-114.64418 4.3369232e-08
-110.3981 5.0879517e-08
-106.15202 5.4639975e-08
-101.90593 1.1368734e-07
-97.659854 1.5505556e-07
-93.413773 9.9611594e-07
-89.167693 6.3039859e-07
-84.921612 4.1408779e-08
-80.675531 1.6637928e-06
-76.429451 3.7341239e-06
-72.18337 1.0969354e-05
-67.93729 4.0344472e-07
-63.691209 4.5225791e-06
-59.445128 1.763432e-05
-55.199048 2.365333e-05
-50.952967 7.8349186e-05
-46.706887 8.2020053e-06
-42.460806 5.2271423e-05
-38.214725 3.8060101e-05
-33.968645 0.00073331502
-29.722564 0.00016337711
-25.476484 6.0652129e-05
-21.230403 2.8569161e-05
-16.984322 0.0071746079
-12.738242 0.00047062262
-8.4921612 6.1227719e-06
-4.2460806 0.00086735924
-2.4868996e-14 0.075205999
4.2460806 0.00066008985
8.4921612 0.00031973559
12.738242 0.041229061
16.984322 0.00029773599
21.230403 0.0033526755
25.476484 0.027602099
29.722564 0.00085535161
33.968645 0.0052168192
38.214725 0.020336191
42.460806 0.00083422944
46.706887 0.0060857752
50.952967 0.012160247
55.199048 0.00040722485
59.445128 0.0074763961
63.691209 0.0076960898
67.93729 1.8099934e-05
72.18337 0.00080555501
76.429451 0.0036458093
80.675531 0.0042331869
84.921612 0.0001049058
89.167693 0.0015205187
93.413773 0.0015525029
97.659854 0.0010453827
101.90593 0.00023602751
106.15202 0.00052065738
110.3981 0.00092064876
114.64418 6.4488774e-05
118.89026 0.0001487165
123.13634 0.00030048536
127.38242 0.00032652993
131.6285 1.5364855e-05
135.87458 0.00011318972
140.12066 8.2326933e-05
144.36674 0.0001505389
148.61282 1.6395453e-05
152.8589 3.0335012e-05
157.10498 2.4721048e-05
161.35106 7.0164595e-05
165.59714 7.1428928e-06
169.84322 6.741231e-06
174.0893 1.1487912e-05
178.33539 2.9716152e-05
182.58147 4.1030884e-06
186.82755 1.0663882e-06
191.07363 5.2048755e-06
195.31971 9.5865417e-06
199.56579 3.0462868e-06
203.81187 8.379172e-07
208.05795 7.4197252e-07
212.30403 3.1385244e-06



==> qfr4gge_data/TCR-beta01_betaQ03-std-pBWexp.dat <==
200 1.047244e-08
196 2.1998607e-09
192 9.7745265e-09
188 2.3821788e-09
184 8.62857e-09
180 6.1975059e-08
176 4.9086737e-09
172 4.3222147e-08
168 4.0647466e-08
164 2.5583966e-08
160 2.5197297e-07
156 6.8096933e-08
152 9.8865503e-08
148 3.2813235e-07
144 1.0437941e-07
140 9.6179332e-07
136 3.6303433e-07
132 4.5980376e-07
128 2.919941e-07
124 1.9889661e-06
120 2.5119885e-06
116 1.5363136e-06
112 1.415135e-06
108 1.156927e-05
104 1.3821975e-05
100 2.5998304e-06
96 7.9293856e-06
92 4.3524493e-06
88 1.1340565e-05
84 4.0018743e-05
80 3.9270652e-06
76 2.2432258e-05
72 9.6090057e-05
68 4.9058223e-05
64 0.00028690769
60 2.1329735e-05
56 0.001247877
52 0.00033501082
48 0.00018708434
44 0.00025416864
40 0.00021365635
36 0.00043288231
32 0.0010057926
28 0.0012778762
24 0.00077094287
20 0.0047152001
16 0.0011817403
12 0.0088358319
8 0.0016379848
4 0.024203001
-0 0.078968927
-4 0.001341118
-8 5.8638428e-05
-12 0.014174113
-16 8.3874831e-05
-20 3.7469115e-05
-24 0.0028932137
-28 0.0001537368
-32 9.9643176e-05
-36 0.00052570717
-40 0.00011638879
-44 6.3707254e-05
-48 0.00011696396
-52 4.2883748e-05
-56 2.3343654e-05
-60 2.5252785e-05
-64 1.0910175e-05
-68 6.3836114e-06
-72 3.6205169e-06
-76 3.7183728e-06
-80 9.6548868e-07
-84 8.0396694e-07
-88 7.3561438e-07
-92 1.3629535e-07
-96 1.5175503e-07
-100 1.3163135e-07
-104 2.201326e-08
-108 2.2911638e-08
-112 1.6326081e-08
-116 6.2606498e-09
-120 5.1531955e-09
-124 2.5125865e-09
-128 7.15932e-10
-132 7.2121153e-10
-136 5.3987312e-10
-140 6.6689277e-11
-144 1.3096468e-10
-148 5.8070064e-11
-152 2.4502256e-11
-156 2.1838459e-11
-160 5.6236346e-12
-164 5.2717463e-12
-168 3.1424583e-12
-172 4.5204594e-13
-176 1.1253474e-12
-180 3.6294897e-13
-184 1.4325326e-13
-188 1.2047247e-13
-192 4.185703e-14
-196 2.5252233e-14
-200 2.1346013e-14



==> qfr4gge_data/TCR-beta01_betaQ03-std-pFW.dat <==
-200 6.1610935e-17
-196 3.6347223e-17
-192 2.0022184e-16
-188 3.7125874e-16
-184 5.3091711e-16
-180 1.4023649e-15
-176 3.7976681e-15
-172 4.3316225e-15
-168 1.2621395e-14
-164 2.9436833e-14
-160 3.6912953e-14
-156 1.6234183e-13
-152 1.6096839e-13
-148 6.014122e-13
-144 1.3679378e-12
-140 8.6023811e-13
-136 7.6527389e-12
-132 5.5969282e-12
-128 2.106068e-11
-124 2.5634917e-11
-120 1.0251778e-10
-116 2.1994429e-10
-112 2.7116402e-10
-108 7.9220798e-10
-104 4.6631362e-10
-100 4.724315e-09
-96 7.9372541e-09
-92 5.4797001e-09
-88 3.5450432e-08
-84 5.1038271e-08
-80 6.7717335e-08
-76 2.5032213e-07
-72 1.7537106e-07
-68 7.7019869e-07
-64 9.3533703e-07
-60 2.4656918e-06
-56 4.0128465e-06
-52 4.0042719e-06
-48 2.0749728e-05
-44 2.1288049e-05
-40 2.0664917e-05
-36 0.00010147105
-32 7.0789744e-05
-28 5.3314092e-05
-24 0.0010081907
-20 5.5265122e-05
-16 6.8715962e-05
-12 0.008018956
-8 6.8928537e-05
-4 0.0016600286
0 0.079105333
4 0.043542059
8 0.0035744357
12 0.029373619
16 0.0061414935
20 0.022048023
24 0.0067883854
28 0.013649127
32 0.0060582181
36 0.0076855619
40 0.0028597108
44 0.0038686337
48 0.0025183316
52 0.0019248651
56 0.004402506
60 0.00044623155
64 0.0020134568
68 0.0004437471
72 0.0004647639
76 0.00065563051
80 5.3158171e-05
84 0.00049056061
88 6.4171847e-05
92 2.8411234e-05
96 0.00023251401
100 1.2673509e-05
104 0.00011237982
108 0.00010668088
112 8.6708764e-06
116 4.2479885e-05
120 2.653752e-05
124 1.6847159e-05
128 1.3181908e-05
132 1.0654975e-05
136 2.8061664e-06
140 1.1211711e-05
144 4.9716755e-06
148 3.287583e-06
152 1.3425214e-06
156 3.7189511e-06
160 2.6997518e-06
164 7.4779077e-07
168 1.6541922e-06
172 8.4685336e-07
176 2.1325119e-07
180 1.2755335e-06
184 3.2089297e-07
188 1.3867624e-07
192 3.2690111e-07
196 1.793309e-07
200 5.2474581e-08



==> qfr4gge_data/tasaki.01.03.n7dick_t1024_10-3_sl3.dat <==
 -2.040200000000E+02     2.537133786968E-17     2.040200000000E+02     3.610671829017E-08
 -1.999396000000E+02     6.757390617394E-17     1.999396000000E+02     2.989351875265E-08
 -1.958592000000E+02     6.980192615729E-17     1.958592000000E+02     1.403548635244E-08
 -1.917788000000E+02     1.998944734735E-16     1.917788000000E+02     5.122129592193E-08
 -1.876984000000E+02     8.212769758585E-16     1.876984000000E+02     8.291734263150E-08
 -1.836180000000E+02     1.008242331931E-15     1.836180000000E+02     8.672852523690E-08
 -1.795376000000E+02     1.896706034380E-15     1.795376000000E+02     9.246033963555E-08
 -1.754572000000E+02     1.417169930854E-14     1.754572000000E+02     2.223361299405E-07
 -1.713768000000E+02     7.092752858421E-15     1.713768000000E+02     2.961467526463E-07
 -1.672964000000E+02     1.954167437028E-14     1.672964000000E+02     3.126602595763E-07
 -1.632160000000E+02     1.515392325256E-13     1.632160000000E+02     5.225135380227E-07
 -1.591356000000E+02     9.234989607667E-14     1.591356000000E+02     7.725628807490E-07
 -1.550552000000E+02     1.611139203009E-13     1.550552000000E+02     1.117180851704E-06
 -1.509748000000E+02     1.788103665711E-12     1.509748000000E+02     1.004787211392E-06
 -1.468944000000E+02     8.529944131215E-13     1.468944000000E+02     2.259179049435E-06
 -1.428140000000E+02     2.335662317180E-12     1.428140000000E+02     3.701910912294E-06
 -1.387336000000E+02     1.838580157425E-11     1.387336000000E+02     3.100952582359E-06
 -1.346532000000E+02     5.280057663655E-12     1.346532000000E+02     5.759526522815E-06
 -1.305728000000E+02     2.901156617781E-11     1.305728000000E+02     1.005165593682E-05
 -1.264924000000E+02     1.643901145351E-10     1.264924000000E+02     1.203247531606E-05
 -1.224120000000E+02     3.568855278178E-11     1.224120000000E+02     1.879602584864E-05
 -1.183316000000E+02     4.599780343209E-10     1.183316000000E+02     1.940089641003E-05
 -1.142512000000E+02     1.269758676331E-09     1.142512000000E+02     4.382738069709E-05
 -1.101708000000E+02     1.892321722320E-10     1.101708000000E+02     5.051345208737E-05
 -1.060904000000E+02     7.701693853224E-09     1.060904000000E+02     5.048262602189E-05
 -1.020100000000E+02     5.807838569774E-09     1.020100000000E+02     1.018164773185E-04
 -9.792960000000E+01     3.408301226414E-10     9.792960000000E+01     1.275575472610E-04
 -9.384920000000E+01     9.032166712291E-08     9.384920000000E+01     1.361895670303E-04
 -8.976880000000E+01     7.806397168641E-09     8.976880000000E+01     2.604352656034E-04
 -8.568840000000E+01     5.202935547197E-09     8.568840000000E+01     3.522836310699E-04
 -8.160800000000E+01     6.071249206683E-07     8.160800000000E+01     4.963149597077E-04
 -7.752760000000E+01     3.583679300774E-08     7.752760000000E+01     6.461942348618E-04
 -7.344720000000E+01     1.716059993526E-06     7.344720000000E+01     6.656641524462E-04
 -6.936680000000E+01     1.782854585981E-06     6.936680000000E+01     4.649121263131E-04
 -6.528640000000E+01     1.813600953561E-08     6.528640000000E+01     2.404342352241E-03
 -6.120600000000E+01     1.770406273190E-05     6.120600000000E+01     9.694745693741E-04
 -5.712560000000E+01     1.085451488114E-06     5.712560000000E+01     1.486418125899E-03
 -5.304520000000E+01     2.280915313129E-06     5.304520000000E+01     6.703156690546E-03
 -4.896480000000E+01     9.327157442551E-05     4.896480000000E+01     3.191857273353E-03
 -4.488440000000E+01     5.050027012780E-07     4.488440000000E+01     1.921356055808E-03
 -4.080400000000E+01     3.691637466803E-04     4.080400000000E+01     1.530091179041E-02
 -3.672360000000E+01     1.116013207947E-05     3.672360000000E+01     7.139006689047E-04
 -3.264320000000E+01     1.821697381940E-06     3.264320000000E+01     7.421008263422E-03
 -2.856280000000E+01     1.375751218088E-03     2.856280000000E+01     1.800556282880E-02
 -2.448240000000E+01     1.985188542183E-06     2.448240000000E+01     1.613567796020E-03
 -2.040200000000E+01     4.355833413602E-03     2.040200000000E+01     3.820804753385E-02
 -1.632160000000E+01     1.345095251571E-04     1.632160000000E+01     1.783282293728E-04
 -1.224120000000E+01     1.374604938015E-02     1.224120000000E+01     3.820138693760E-03
 -8.160800000000E+00     1.291882887286E-03     8.160800000000E+00     4.317173293810E-02
 -4.080400000000E+00     1.191897740167E-05     4.080400000000E+00     4.188279236395E-04
  1.332267629550E-15     7.465057367072E-02    -1.332267629550E-15     7.465073488778E-02
  4.080400000000E+00     4.188270191312E-04    -4.080400000000E+00     1.191900314216E-05
  8.160800000000E+00     4.317163970365E-02    -8.160800000000E+00     1.291885677265E-03
  1.224120000000E+01     3.820130443720E-03    -1.224120000000E+01     1.374607906642E-02
  1.632160000000E+01     1.783278442519E-04    -1.632160000000E+01     1.345098156469E-04
  2.040200000000E+01     3.820796501907E-02    -2.040200000000E+01     4.355842820558E-03
  2.448240000000E+01     1.613564311331E-03    -2.448240000000E+01     1.985192829441E-06
  2.856280000000E+01     1.800552394367E-02    -2.856280000000E+01     1.375754189191E-03
  3.264320000000E+01     7.420992236879E-03    -3.264320000000E+01     1.821701316119E-06
  3.672360000000E+01     7.138991271520E-04    -3.672360000000E+01     1.116015618114E-05
  4.080400000000E+01     1.530087874628E-02    -4.080400000000E+01     3.691645439347E-04
  4.488440000000E+01     1.921351906413E-03    -4.488440000000E+01     5.050037918932E-07
  4.896480000000E+01     3.191850380161E-03    -4.896480000000E+01     9.327177585691E-05
  5.304520000000E+01     6.703142214289E-03    -5.304520000000E+01     2.280920239045E-06
  5.712560000000E+01     1.486414915804E-03    -5.712560000000E+01     1.085453832279E-06
  6.120600000000E+01     9.694724756795E-04    -6.120600000000E+01     1.770410096600E-05
  6.528640000000E+01     2.404337159780E-03    -6.528640000000E+01     1.813604870255E-08
  6.936680000000E+01     4.649111222805E-04    -6.936680000000E+01     1.782858436274E-06
  7.344720000000E+01     6.656627148660E-04    -7.344720000000E+01     1.716063699568E-06
  7.752760000000E+01     6.461928393292E-04    -7.752760000000E+01     3.583687040169E-08
  8.160800000000E+01     4.963138878571E-04    -8.160800000000E+01     6.071262318290E-07
  8.568840000000E+01     3.522828702719E-04    -8.568840000000E+01     5.202946783574E-09
  8.976880000000E+01     2.604347031628E-04    -8.976880000000E+01     7.806414027513E-09
  9.384920000000E+01     1.361892729129E-04    -9.384920000000E+01     9.032186218362E-08
  9.792960000000E+01     1.275572717855E-04    -9.792960000000E+01     3.408308587058E-10
  1.020100000000E+02     1.018162574338E-04    -1.020100000000E+02     5.807851112514E-09
  1.060904000000E+02     5.048251699870E-05    -1.060904000000E+02     7.701710485976E-09
  1.101708000000E+02     5.051334299761E-05    -1.101708000000E+02     1.892325809020E-10
  1.142512000000E+02     4.382728604669E-05    -1.142512000000E+02     1.269761418531E-09
  1.183316000000E+02     1.940085451151E-05    -1.183316000000E+02     4.599790276998E-10
  1.224120000000E+02     1.879598525640E-05    -1.224120000000E+02     3.568862985505E-11
  1.264924000000E+02     1.203244933051E-05    -1.264924000000E+02     1.643904695545E-10
  1.305728000000E+02     1.005163422908E-05    -1.305728000000E+02     2.901162882246E-11
  1.346532000000E+02     5.759514084439E-06    -1.346532000000E+02     5.280069005029E-12
  1.387336000000E+02     3.100945885487E-06    -1.387336000000E+02     1.838584113838E-11
  1.428140000000E+02     3.701902917581E-06    -1.428140000000E+02     2.335666151876E-12
  1.468944000000E+02     2.259174170472E-06    -1.468944000000E+02     8.529947967644E-13
  1.509748000000E+02     1.004785041436E-06    -1.509748000000E+02     1.788101890573E-12
  1.550552000000E+02     1.117178439020E-06    -1.550552000000E+02     1.610968013008E-13
  1.591356000000E+02     7.725612123083E-07    -1.591356000000E+02     9.216046180024E-14
  1.632160000000E+02     5.225124095931E-07    -1.632160000000E+02     1.514232063852E-13
  1.672964000000E+02     3.126595843496E-07    -1.672964000000E+02     1.938790786055E-14
  1.713768000000E+02     2.961461130825E-07    -1.713768000000E+02     6.693608012573E-15
  1.754572000000E+02     2.223356497795E-07    -1.754572000000E+02     1.077097905553E-14
  1.795376000000E+02     9.246013995654E-08    -1.795376000000E+02     3.533070595542E-16
  1.836180000000E+02     8.672833793642E-08    -1.836180000000E+02     2.029484880800E-17
  1.876984000000E+02     8.291716356172E-08    -1.876984000000E+02     0.000000000000E+00
  1.917788000000E+02     5.122118530350E-08    -1.917788000000E+02     0.000000000000E+00
  1.958592000000E+02     1.403545604115E-08    -1.958592000000E+02     0.000000000000E+00
  1.999396000000E+02     2.989345419407E-08    -1.999396000000E+02     0.000000000000E+00
  2.040200000000E+02     2.670941859136E-08    -2.040200000000E+02     0.000000000000E+00


==> qfr4gge_data/tasaki.01.07.n7dick_t1024_10-3_sl3.dat <==
 -2.123040301202E+02     2.014465833634E-14     2.123040301202E+02     0.000000000000E+00
 -2.080579495178E+02     3.146480033300E-14     2.080579495178E+02     0.000000000000E+00
 -2.038118689154E+02     4.226860652149E-14     2.038118689154E+02     1.225990226907E-10
 -1.995657883130E+02     1.487251530721E-13     1.995657883130E+02     4.197620161579E-10
 -1.953197077106E+02     1.101294671110E-13     1.953197077106E+02     1.750506395724E-10
 -1.910736271082E+02     3.431540045616E-13     1.910736271082E+02     6.610957073119E-10
 -1.868275465058E+02     5.255947498112E-13     1.868275465058E+02     2.030838027012E-09
 -1.825814659034E+02     1.291781804928E-12     1.825814659034E+02     3.179084818275E-09
 -1.783353853010E+02     2.058960178913E-12     1.783353853010E+02     6.963374602943E-09
 -1.740893046986E+02     4.604608121785E-12     1.740893046986E+02     1.048873697000E-08
 -1.698432240962E+02     7.948806800644E-12     1.698432240962E+02     1.451400405530E-08
 -1.655971434938E+02     1.626021756759E-11     1.655971434938E+02     8.965497910671E-09
 -1.613510628914E+02     3.656663973902E-11     1.613510628914E+02     4.647080063796E-08
 -1.571049822889E+02     8.523249943774E-11     1.571049822889E+02     5.848873614637E-08
 -1.528589016865E+02     6.565831349252E-11     1.528589016865E+02     6.669331505398E-08
 -1.486128210841E+02     3.033336363355E-10     1.486128210841E+02     1.299581793092E-07
 -1.443667404817E+02     1.116554452274E-10     1.443667404817E+02     4.085329933507E-07
 -1.401206598793E+02     1.244918420919E-09     1.401206598793E+02     3.766104049774E-07
 -1.358745792769E+02     9.342702555316E-10     1.358745792769E+02     3.205873886432E-07
 -1.316284986745E+02     2.343770815387E-09     1.316284986745E+02     9.340046924148E-07
 -1.273824180721E+02     3.288766484354E-09     1.273824180721E+02     4.007351044551E-07
 -1.231363374697E+02     5.260251523887E-09     1.231363374697E+02     2.397554170702E-06
 -1.188902568673E+02     1.470346407531E-08     1.188902568673E+02     3.080261806143E-06
 -1.146441762649E+02     2.505365654191E-08     1.146441762649E+02     1.642718225267E-06
 -1.103980956625E+02     3.858689564787E-08     1.103980956625E+02     1.078498175825E-05
 -1.061520150601E+02     6.293185373959E-08     1.061520150601E+02     1.830433431861E-05
 -1.019059344577E+02     1.517130177303E-07     1.019059344577E+02     8.354579999825E-06
 -9.765985385529E+01     1.918500667360E-07     9.765985385529E+01     3.477641133700E-05
 -9.341377325289E+01     3.903698635498E-07     9.341377325289E+01     3.453606606692E-05
 -8.916769265048E+01     8.637403623864E-07     8.916769265048E+01     4.894681659996E-05
 -8.492161204808E+01     9.942408526188E-07     8.492161204808E+01     1.219197824488E-04
 -8.067553144568E+01     2.664233773898E-06     8.067553144568E+01     5.174004561424E-05
 -7.642945084327E+01     3.617829856314E-07     7.642945084327E+01     3.007523099666E-04
 -7.218337024087E+01     7.627570534943E-06     7.218337024087E+01     3.337287500183E-04
 -6.793728963846E+01     3.489157998501E-06     6.793728963846E+01     2.904376285439E-04
 -6.369120903606E+01     3.017324090008E-05     6.369120903606E+01     1.163775487182E-03
 -5.944512843366E+01     7.793809451574E-07     5.944512843366E+01     3.834822712284E-04
 -5.519904783125E+01     8.497803126269E-05     5.519904783125E+01     6.048905469325E-04
 -5.095296722885E+01     1.073606690451E-05     5.095296722885E+01     3.478492360608E-03
 -4.670688662644E+01     1.926828164146E-05     4.670688662644E+01     1.887732733617E-03
 -4.246080602404E+01     1.656139977590E-04     4.246080602404E+01     1.877713530933E-03
 -3.821472542164E+01     7.621242354740E-05     3.821472542164E+01     7.337997917543E-03
 -3.396864481923E+01     7.818819311124E-04     3.396864481923E+01     4.625249789605E-03
 -2.972256421683E+01     9.079869438312E-05     2.972256421683E+01     1.212283715537E-02
 -2.547648361442E+01     6.983435900533E-04     2.547648361442E+01     8.714492349027E-04
 -2.123040301202E+01     2.519420876632E-05     2.123040301202E+01     6.582996895052E-03
 -1.698432240962E+01     7.967391338168E-03     1.698432240962E+01     2.780769353989E-02
 -1.273824180721E+01     2.540786477063E-04     1.273824180721E+01     8.350545427053E-03
 -8.492161204808E+00     3.501209387889E-03     8.492161204808E+00     5.050812878438E-02
 -4.246080602404E+00     2.289464467541E-04     4.246080602404E+00     2.287900140533E-03
 -2.486899575160E-14     9.043348314603E-02     2.486899575160E-14     9.045400037900E-02
  4.246080602404E+00     2.287381187474E-03    -4.246080602404E+00     2.289983893247E-04
  8.492161204808E+00     5.049667227565E-02    -8.492161204808E+00     3.502003730053E-03
  1.273824180721E+01     8.348651314186E-03    -1.273824180721E+01     2.541362921829E-04
  1.698432240962E+01     2.780138605847E-02    -1.698432240962E+01     7.969198952102E-03
  2.123040301202E+01     6.581503706466E-03    -2.123040301202E+01     2.519992474046E-05
  2.547648361442E+01     8.712515683882E-04    -2.547648361442E+01     6.985020278093E-04
  2.972256421683E+01     1.212008739225E-02    -2.972256421683E+01     9.081929447394E-05
  3.396864481923E+01     4.624200667100E-03    -3.396864481923E+01     7.820593217555E-04
  3.821472542164E+01     7.336333475813E-03    -3.821472542164E+01     7.622971435601E-05
  4.246080602404E+01     1.877287618471E-03    -4.246080602404E+01     1.656515716847E-04
  4.670688662644E+01     1.887304548549E-03    -4.670688662644E+01     1.927265316194E-05
  5.095296722885E+01     3.477703351411E-03    -5.095296722885E+01     1.073850266589E-05
  5.519904783125E+01     6.047533426052E-04    -5.519904783125E+01     8.499731078178E-05
  5.944512843366E+01     3.833952878438E-04    -5.944512843366E+01     7.795577683856E-07
  6.369120903606E+01     1.163511513751E-03    -6.369120903606E+01     3.018008649965E-05
  6.793728963846E+01     2.903717500149E-04    -6.793728963846E+01     3.489949606488E-06
  7.218337024087E+01     3.336530519785E-04    -7.218337024087E+01     7.629301051519E-06
  7.642945084327E+01     3.006840918095E-04    -7.642945084327E+01     3.618650656923E-07
  8.067553144568E+01     5.172830967591E-05    -8.067553144568E+01     2.664838225956E-06
  8.492161204808E+01     1.218921279883E-04    -8.492161204808E+01     9.944664225128E-07
  8.916769265048E+01     4.893571423594E-05    -8.916769265048E+01     8.639363247847E-07
  9.341377325289E+01     3.452823242208E-05    -9.341377325289E+01     3.904584293017E-07
  9.765985385529E+01     3.476852317583E-05    -9.765985385529E+01     1.918935930095E-07
  1.019059344577E+02     8.352684971816E-06    -1.019059344577E+02     1.517474378502E-07
  1.061520150601E+02     1.830018243711E-05    -1.061520150601E+02     6.294613149888E-08
  1.103980956625E+02     1.078253545425E-05    -1.103980956625E+02     3.859565010806E-08
  1.146441762649E+02     1.642345615635E-06    -1.146441762649E+02     2.505934062805E-08
  1.188902568673E+02     3.079563125639E-06    -1.188902568673E+02     1.470679994592E-08
  1.231363374697E+02     2.397010345528E-06    -1.231363374697E+02     5.261444951390E-09
  1.273824180721E+02     4.006442077090E-07    -1.273824180721E+02     3.289512628213E-09
  1.316284986745E+02     9.337928368658E-07    -1.316284986745E+02     2.344302561928E-09
  1.358745792769E+02     3.205146726118E-07    -1.358745792769E+02     9.344822195058E-10
  1.401206598793E+02     3.765249842377E-07    -1.401206598793E+02     1.245200863665E-09
  1.443667404817E+02     4.084403309168E-07    -1.443667404817E+02     1.116807772251E-10
  1.486128210841E+02     1.299287486170E-07    -1.486128210841E+02     3.034024556121E-10
  1.528589016865E+02     6.667855841180E-08    -1.528589016865E+02     6.567320982148E-11
  1.571049822889E+02     5.847566910020E-08    -1.571049822889E+02     8.525183668968E-11
  1.613510628914E+02     4.646068732386E-08    -1.613510628914E+02     3.657493585060E-11
  1.655971434938E+02     8.965179800685E-09    -1.655971434938E+02     1.626390662899E-11
  1.698432240962E+02     1.451286580738E-08    -1.698432240962E+02     7.950610198183E-12
  1.740893046986E+02     1.048978393657E-08    -1.740893046986E+02     4.605652799202E-12
  1.783353853010E+02     7.006708676363E-09    -1.783353853010E+02     2.059427308611E-12
  1.825814659034E+02     3.316365365344E-09    -1.825814659034E+02     1.292074879874E-12
  1.868275465058E+02     2.166774538332E-09    -1.868275465058E+02     5.257139949133E-13
  1.910736271082E+02     8.276831455075E-10    -1.910736271082E+02     3.432318581442E-13
  1.953197077106E+02     4.505359381633E-10    -1.953197077106E+02     1.101544529001E-13
  1.995657883130E+02     1.148665849537E-09    -1.995657883130E+02     1.487588953157E-13
  2.038118689154E+02     2.344125082548E-10    -2.038118689154E+02     4.227819627539E-14
  2.080579495178E+02     1.361691665783E-10    -2.080579495178E+02     3.147193895706E-14
  2.123040301202E+02     2.090805327986E-10    -2.123040301202E+02     1.235812136044E-14


==> qfr4gge_data/tasaki_ener.01.03.n7dick_t1024_10-3_sl3.dat <==
 -2.000000000000E+02     1.369244780308E-14     2.000000000000E+02     4.669779196831E-09
 -1.960000000000E+02     1.808121249313E-14     1.960000000000E+02     1.061829056695E-08
 -1.920000000000E+02     3.048262892938E-14     1.920000000000E+02     1.035958361451E-08
 -1.880000000000E+02     5.786246788765E-14     1.880000000000E+02     8.170243143115E-09
 -1.840000000000E+02     1.286811490477E-13     1.840000000000E+02     2.046320795753E-08
 -1.800000000000E+02     2.715457366125E-13     1.800000000000E+02     4.062824290124E-08
 -1.760000000000E+02     7.163564618306E-13     1.760000000000E+02     4.210018485254E-08
 -1.720000000000E+02     9.418336652988E-13     1.720000000000E+02     3.118845895557E-08
 -1.680000000000E+02     2.323460938019E-12     1.680000000000E+02     1.543299181091E-07
 -1.640000000000E+02     3.476871064630E-12     1.640000000000E+02     1.524871812417E-07
 -1.600000000000E+02     1.055370692077E-11     1.600000000000E+02     1.281021612499E-07
 -1.560000000000E+02     1.261781081105E-11     1.560000000000E+02     3.828064750360E-07
 -1.520000000000E+02     3.519513010183E-11     1.520000000000E+02     5.479914273921E-07
 -1.480000000000E+02     5.783099959561E-11     1.480000000000E+02     7.127719864275E-07
 -1.440000000000E+02     9.982286246726E-11     1.440000000000E+02     8.697957213258E-07
 -1.400000000000E+02     2.173004909281E-10     1.400000000000E+02     1.551835155330E-06
 -1.360000000000E+02     6.992183165254E-10     1.360000000000E+02     1.322243792624E-06
 -1.320000000000E+02     6.982703819639E-10     1.320000000000E+02     1.997688779779E-06
 -1.280000000000E+02     1.646580779094E-09     1.280000000000E+02     5.331378837382E-06
 -1.240000000000E+02     2.184729262876E-09     1.240000000000E+02     6.132169055788E-06
 -1.200000000000E+02     9.297372114182E-09     1.200000000000E+02     4.019117606781E-06
 -1.160000000000E+02     6.711819963568E-09     1.160000000000E+02     1.585241181473E-05
 -1.120000000000E+02     2.238291301540E-08     1.120000000000E+02     3.436529943852E-05
 -1.080000000000E+02     3.609899517158E-08     1.080000000000E+02     1.221727014169E-05
 -1.040000000000E+02     5.071845190952E-08     1.040000000000E+02     1.474012885796E-05
 -1.000000000000E+02     1.755200693784E-07     1.000000000000E+02     8.266867873638E-05
 -9.600000000000E+01     1.967244732539E-07     9.600000000000E+01     7.368440544406E-05
 -9.200000000000E+01     3.160846132681E-07     9.200000000000E+01     1.616295287208E-05
 -8.800000000000E+01     1.014861393659E-06     8.800000000000E+01     2.052207221043E-04
 -8.400000000000E+01     1.419348086534E-06     8.400000000000E+01     2.311709761072E-04
 -8.000000000000E+01     1.621379664579E-06     8.000000000000E+01     1.700004406357E-04
 -7.600000000000E+01     2.762232975208E-06     7.600000000000E+01     3.500023123886E-04
 -7.200000000000E+01     1.026756310382E-05     7.200000000000E+01     8.026118058910E-04
 -6.800000000000E+01     8.841801503413E-06     6.800000000000E+01     8.549952177658E-05
 -6.400000000000E+01     1.595749833756E-05     6.400000000000E+01     9.266558045446E-04
 -6.000000000000E+01     4.778938529917E-05     6.000000000000E+01     1.901078939906E-03
 -5.600000000000E+01     3.628234812319E-05     5.600000000000E+01     5.796970859025E-05
 -5.200000000000E+01     7.578713670275E-05     5.200000000000E+01     5.710468846334E-03
 -4.800000000000E+01     2.179115165205E-04     4.800000000000E+01     3.517248215518E-03
 -4.400000000000E+01     9.397699392085E-05     4.400000000000E+01     2.115927262221E-04
 -4.000000000000E+01     2.000008197473E-04     4.000000000000E+01     1.408244323167E-02
 -3.600000000000E+01     1.010415443479E-03     3.600000000000E+01     2.787590620358E-04
 -3.200000000000E+01     2.090245723695E-04     3.200000000000E+01     3.478407224664E-04
 -2.800000000000E+01     1.458880662778E-03     2.800000000000E+01     2.169082288786E-02
 -2.400000000000E+01     2.873580295500E-03     2.400000000000E+01     4.044693254986E-05
 -2.000000000000E+01     3.630487343080E-04     2.000000000000E+01     2.079318988629E-02
 -1.600000000000E+01     2.547799632282E-03     1.600000000000E+01     1.513717604630E-02
 -1.200000000000E+01     1.266807164942E-02     1.200000000000E+01     9.736513156888E-05
 -8.000000000000E+00     2.001292879725E-04     8.000000000000E+00     4.471620537907E-02
 -4.000000000000E+00     4.259711529864E-03     4.000000000000E+00     8.980080316704E-04
  0.000000000000E+00     7.214618160074E-02    -0.000000000000E+00     7.115586166010E-02
  4.000000000000E+00     1.741494827082E-03    -4.000000000000E+00     2.914983422066E-03
  8.000000000000E+00     4.626574661256E-02    -8.000000000000E+00     9.038939388418E-05
  1.200000000000E+01     1.680869339335E-04    -1.200000000000E+01     1.034729742779E-02
  1.600000000000E+01     1.980484424666E-02    -1.600000000000E+01     1.628303211097E-03
  2.000000000000E+01     2.100291178753E-02    -2.000000000000E+01     2.306162493108E-04
  2.400000000000E+01     8.309548787989E-05    -2.400000000000E+01     1.920305363783E-03
  2.800000000000E+01     2.576520439692E-02    -2.800000000000E+01     7.806822686793E-04
  3.200000000000E+01     5.336193509918E-04    -3.200000000000E+01     1.507708130108E-04
  3.600000000000E+01     5.441730684584E-04    -3.600000000000E+01     5.090316976036E-04
  4.000000000000E+01     1.699016752687E-02    -4.000000000000E+01     7.399830129450E-05
  4.400000000000E+01     3.263117743262E-04    -4.400000000000E+01     5.881712049906E-05
  4.800000000000E+01     4.870147144388E-03    -4.800000000000E+01     9.305131627996E-05
  5.200000000000E+01     6.677333253651E-03    -5.200000000000E+01     2.259517575477E-05
  5.600000000000E+01     9.242940561253E-05    -5.600000000000E+01     1.661677801505E-05
  6.000000000000E+01     2.557356205747E-03    -6.000000000000E+01     1.790774198253E-05
  6.400000000000E+01     1.128496129872E-03    -6.400000000000E+01     3.832159819123E-06
  6.800000000000E+01     1.222134572418E-04    -6.800000000000E+01     2.980051214586E-06
  7.200000000000E+01     1.084736387648E-03    -7.200000000000E+01     3.297774988528E-06
  7.600000000000E+01     5.240161472434E-04    -7.600000000000E+01     5.964057900194E-07
  8.000000000000E+01     2.111761519316E-04    -8.000000000000E+01     4.632676175470E-07
  8.400000000000E+01     3.263932672866E-04    -8.400000000000E+01     3.898900391091E-07
  8.800000000000E+01     3.121234482816E-04    -8.800000000000E+01     2.367270507132E-07
  9.200000000000E+01     3.261842051647E-05    -9.200000000000E+01     7.616058684438E-08
  9.600000000000E+01     9.906265896418E-05    -9.600000000000E+01     4.543690986981E-08
  1.000000000000E+02     1.240273469996E-04    -1.000000000000E+02     3.509739082272E-08
  1.040000000000E+02     2.849662858408E-05    -1.040000000000E+02     9.585180447779E-09
  1.080000000000E+02     1.918615467683E-05    -1.080000000000E+02     7.437458152439E-09
  1.120000000000E+02     4.635280356455E-05    -1.120000000000E+02     3.388724067025E-09
  1.160000000000E+02     2.762955779760E-05    -1.160000000000E+02     1.257474822409E-09
  1.200000000000E+02     7.221543505576E-06    -1.200000000000E+02     1.752959058143E-09
  1.240000000000E+02     8.843319141135E-06    -1.240000000000E+02     3.219021117657E-10
  1.280000000000E+02     9.212760095944E-06    -1.280000000000E+02     2.165333930159E-10
  1.320000000000E+02     3.862889057349E-06    -1.320000000000E+02     1.102977713527E-10
  1.360000000000E+02     1.953631429619E-06    -1.360000000000E+02     1.004935814005E-10
  1.400000000000E+02     2.631415271637E-06    -1.400000000000E+02     2.749930602117E-11
  1.440000000000E+02     1.636092903688E-06    -1.440000000000E+02     1.264968918887E-11
  1.480000000000E+02     1.088977763557E-06    -1.480000000000E+02     7.195870769039E-12
  1.520000000000E+02     9.262661193960E-07    -1.520000000000E+02     3.875771931190E-12
  1.560000000000E+02     7.109917630567E-07    -1.560000000000E+02     1.286652785832E-12
  1.600000000000E+02     2.394923945520E-07    -1.600000000000E+02     1.159704962943E-12
  1.640000000000E+02     2.810620877739E-07    -1.640000000000E+02     3.343732299094E-13
  1.680000000000E+02     2.889725828347E-07    -1.680000000000E+02     2.165253036783E-13
  1.720000000000E+02     7.576411614744E-08    -1.720000000000E+02     9.506781253394E-14
  1.760000000000E+02     9.036224112761E-08    -1.760000000000E+02     6.610928180908E-14
  1.800000000000E+02     7.458973167570E-08    -1.800000000000E+02     2.236538961406E-14
  1.840000000000E+02     4.104751372587E-08    -1.840000000000E+02     9.364270917505E-15
  1.880000000000E+02     2.431003827635E-08    -1.880000000000E+02     4.267085978117E-15
  1.920000000000E+02     2.257011812899E-08    -1.920000000000E+02     2.168594421092E-15
  1.960000000000E+02     2.084199770542E-08    -1.960000000000E+02     1.183020246728E-15
  2.000000000000E+02     7.014018373497E-09    -2.000000000000E+02     6.633835272434E-16


==> qfr4gge_data/tasaki_ener.01.07.n7dick_t1024_10-3_sl3.dat <==
 -2.000000000000E+02     1.079594510182E-18     2.000000000000E+02     6.468902468067E-09
 -1.960000000000E+02     1.269180385347E-18     1.960000000000E+02     1.470919355283E-08
 -1.920000000000E+02     2.622946687785E-18     1.920000000000E+02     1.435081471465E-08
 -1.880000000000E+02     5.686155540795E-18     1.880000000000E+02     1.131798824001E-08
 -1.840000000000E+02     1.714423755358E-17     1.840000000000E+02     2.834705686959E-08
 -1.800000000000E+02     4.027982294901E-17     1.800000000000E+02     5.628106377179E-08
 -1.760000000000E+02     1.495628149032E-16     1.760000000000E+02     5.832009999176E-08
 -1.720000000000E+02     2.299880741733E-16     1.720000000000E+02     4.320441944017E-08
 -1.680000000000E+02     7.808697000103E-16     1.680000000000E+02     2.137885210569E-07
 -1.640000000000E+02     1.308052013220E-15     1.640000000000E+02     2.112358339667E-07
 -1.600000000000E+02     3.694019537815E-15     1.600000000000E+02     1.774560106902E-07
 -1.560000000000E+02     6.168141472798E-15     1.560000000000E+02     5.302901158223E-07
 -1.520000000000E+02     1.510709569961E-14     1.520000000000E+02     7.591157842198E-07
 -1.480000000000E+02     3.916026578036E-14     1.480000000000E+02     9.873812589037E-07
 -1.440000000000E+02     7.206834865589E-14     1.440000000000E+02     1.204901442067E-06
 -1.400000000000E+02     2.341609190638E-13     1.400000000000E+02     2.149709834923E-06
 -1.360000000000E+02     7.466263322181E-13     1.360000000000E+02     1.831663933767E-06
 -1.320000000000E+02     1.065040821324E-12     1.320000000000E+02     2.767337240851E-06
 -1.280000000000E+02     2.233356527207E-12     1.280000000000E+02     7.385396239450E-06
 -1.240000000000E+02     2.860566581338E-12     1.240000000000E+02     8.494706466316E-06
 -1.200000000000E+02     2.747252519588E-11     1.200000000000E+02     5.567560843904E-06
 -1.160000000000E+02     3.370098203571E-11     1.160000000000E+02     2.195986182445E-05
 -1.120000000000E+02     2.807816700339E-11     1.120000000000E+02     4.760519951447E-05
 -1.080000000000E+02     1.186571198640E-10     1.080000000000E+02     1.692421111179E-05
 -1.040000000000E+02     2.319028915678E-10     1.040000000000E+02     2.041905022267E-05
 -1.000000000000E+02     7.632337027556E-10     1.000000000000E+02     1.145183952750E-04
 -9.600000000000E+01     1.068984332710E-09     9.600000000000E+01     1.020727559364E-04
 -9.200000000000E+01     3.204020135279E-09     9.200000000000E+01     2.239004486474E-05
 -8.800000000000E+01     8.340580213363E-09     8.800000000000E+01     2.842859972094E-04
 -8.400000000000E+01     1.364300793472E-08     8.400000000000E+01     3.202340913464E-04
 -8.000000000000E+01     3.428312792687E-08     8.000000000000E+01     2.354964172068E-04
 -7.600000000000E+01     2.514036934753E-08     7.600000000000E+01     4.848475114147E-04
 -7.200000000000E+01     1.779248594071E-07     7.200000000000E+01     1.111833616363E-03
 -6.800000000000E+01     3.127979400348E-07     6.800000000000E+01     1.184398756614E-04
 -6.400000000000E+01     1.055091624943E-07     6.400000000000E+01     1.283667978378E-03
 -6.000000000000E+01     1.544342055793E-06     6.000000000000E+01     2.633506580930E-03
 -5.600000000000E+01     3.402623149834E-06     5.600000000000E+01     8.030366644038E-05
 -5.200000000000E+01     1.171763898212E-06     5.200000000000E+01     7.910538048337E-03
 -4.800000000000E+01     1.236226797881E-05     4.800000000000E+01     4.872336507389E-03
 -4.400000000000E+01     2.291035172444E-05     4.400000000000E+01     2.931129398607E-04
 -4.000000000000E+01     6.525545624207E-06     4.000000000000E+01     1.950797841567E-02
 -3.600000000000E+01     9.582503136479E-05     3.600000000000E+01     3.861564130533E-04
 -3.200000000000E+01     9.578365352216E-05     3.200000000000E+01     4.818531269281E-04
 -2.800000000000E+01     1.703191544782E-04     2.800000000000E+01     3.004763433117E-02
 -2.400000000000E+01     7.970416157177E-04     2.400000000000E+01     5.602990008072E-05
 -2.000000000000E+01     1.395180452118E-04     2.000000000000E+01     2.880417075516E-02
 -1.600000000000E+01     6.253338929078E-04     1.600000000000E+01     2.096906756360E-02
 -1.200000000000E+01     7.832447705326E-03     1.200000000000E+01     1.348769424338E-04
 -8.000000000000E+00     1.553245808403E-05     8.000000000000E+00     6.194399331247E-02
 -4.000000000000E+00     1.422425350788E-03     4.000000000000E+00     1.243983093753E-03
  0.000000000000E+00     9.587446372664E-02    -0.000000000000E+00     9.857004147494E-02
  4.000000000000E+00     2.001134899853E-04    -4.000000000000E+00     4.038037487119E-03
  8.000000000000E+00     5.789308527751E-02    -8.000000000000E+00     1.252136661153E-04
  1.200000000000E+01     4.844344661392E-05    -1.200000000000E+01     1.433379503550E-02
  1.600000000000E+01     1.012304781276E-02    -1.600000000000E+01     2.255638696616E-03
  2.000000000000E+01     2.841417833681E-02    -2.000000000000E+01     3.194656452612E-04
  2.400000000000E+01     1.112036756537E-05    -2.400000000000E+01     2.660140358594E-03
  2.800000000000E+01     2.081455563212E-02    -2.800000000000E+01     1.081455298371E-03
  3.200000000000E+01     1.625999478362E-04    -3.200000000000E+01     2.088582014883E-04
  3.600000000000E+01     9.385623669732E-05    -3.600000000000E+01     7.051460606932E-04
  4.000000000000E+01     1.289748958374E-02    -4.000000000000E+01     1.025075862691E-04
  4.400000000000E+01     9.476379983216E-05    -4.400000000000E+01     8.147756027076E-05
  4.800000000000E+01     2.486790683541E-03    -4.800000000000E+01     1.289011458933E-04
  5.200000000000E+01     5.710313170928E-03    -5.200000000000E+01     3.130040673136E-05
  5.600000000000E+01     3.033511120071E-05    -5.600000000000E+01     2.301871497176E-05
  6.000000000000E+01     1.439506178787E-03    -6.000000000000E+01     2.480704791929E-05
  6.400000000000E+01     9.428888529938E-04    -6.400000000000E+01     5.308573931884E-06
  6.800000000000E+01     4.879573020087E-05    -6.800000000000E+01     4.128173912394E-06
  7.200000000000E+01     6.316677275258E-04    -7.200000000000E+01     4.568306950549E-06
  7.600000000000E+01     2.379417141326E-04    -7.600000000000E+01     8.261827217963E-07
  8.000000000000E+01     1.423464441793E-04    -8.000000000000E+01     6.417504786005E-07
  8.400000000000E+01     1.803950459051E-04    -8.400000000000E+01     5.401027607427E-07
  8.800000000000E+01     1.102309565267E-04    -8.800000000000E+01     3.279307517700E-07
  9.200000000000E+01     6.640771159691E-06    -9.200000000000E+01     1.055029343874E-07
  9.600000000000E+01     6.285877708467E-05    -9.600000000000E+01     6.294236322727E-08
  1.000000000000E+02     4.281791293807E-05    -1.000000000000E+02     4.861934334494E-08
  1.040000000000E+02     5.906617276778E-06    -1.040000000000E+02     1.327805766439E-08
  1.080000000000E+02     8.330177781214E-06    -1.080000000000E+02     1.030288357769E-08
  1.120000000000E+02     2.428831108708E-05    -1.120000000000E+02     4.694295930662E-09
  1.160000000000E+02     5.178100669460E-06    -1.160000000000E+02     1.741941457903E-09
  1.200000000000E+02     2.559469048754E-06    -1.200000000000E+02     2.428320633518E-09
  1.240000000000E+02     3.832465511109E-06    -1.240000000000E+02     4.459211619021E-10
  1.280000000000E+02     2.006077444019E-06    -1.280000000000E+02     2.999570946416E-10
  1.320000000000E+02     9.714812011403E-07    -1.320000000000E+02     1.527921332576E-10
  1.360000000000E+02     7.896416788852E-07    -1.360000000000E+02     1.392106884171E-10
  1.400000000000E+02     6.200532478578E-07    -1.400000000000E+02     3.809394857710E-11
  1.440000000000E+02     3.772907942911E-07    -1.440000000000E+02     1.752322800822E-11
  1.480000000000E+02     4.766697425526E-07    -1.480000000000E+02     9.968219955520E-12
  1.520000000000E+02     2.410445799459E-07    -1.520000000000E+02     5.368988458460E-12
  1.560000000000E+02     1.190616388440E-07    -1.560000000000E+02     1.782360799299E-12
  1.600000000000E+02     6.286727632773E-08    -1.600000000000E+02     1.606503858277E-12
  1.640000000000E+02     6.608890987847E-08    -1.640000000000E+02     4.631970208964E-13
  1.680000000000E+02     4.653724923049E-08    -1.680000000000E+02     2.999458887294E-13
  1.720000000000E+02     6.633199675963E-09    -1.720000000000E+02     1.316945365536E-13
  1.760000000000E+02     1.851161748185E-08    -1.760000000000E+02     9.157916857119E-14
  1.800000000000E+02     1.521576595269E-08    -1.800000000000E+02     3.098209101018E-14
  1.840000000000E+02     5.112259621838E-09    -1.840000000000E+02     1.297203844049E-14
  1.880000000000E+02     1.483317797758E-09    -1.880000000000E+02     5.911063853731E-15
  1.920000000000E+02     4.155735420705E-09    -1.920000000000E+02     3.004087604904E-15
  1.960000000000E+02     2.592043685304E-09    -1.960000000000E+02     1.638801808664E-15
  2.000000000000E+02     6.815146600869E-10    -2.000000000000E+02     9.189649351240E-16

